KSIM: simulating KIDSpec, a Microwave Kinetic Inductance Detector spectrograph for the optical/NIR

KIDSpec, the Kinetic Inductance Detector Spectrometer, is a proposed optical to near IR Microwave Kinetic Inductance Detector (MKID) spectrograph. MKIDs are superconducting photon counting detectors which are able to resolve the energy of incoming photons and their time of arrival. KIDSpec will use these detectors to separate incoming spectral orders from a grating, thereby not requiring a cross-disperser. In this paper we present a simulation tool for KIDSpec's potential performance upon construction to optimise a given design. This simulation tool is the KIDSpec Simulator (KSIM), a Python package designed to simulate a variety of KIDSpec and observation parameters. A range of astrophysical objects are simulated: stellar objects, an SDSS observed galaxy, a Seyfert galaxy, and a mock galaxy spectrum from the JAGUAR catalogue. Multiple medium spectral resolution designs for KIDSpec are simulated. The possible impact of MKID energy resolution variance and dead pixels were simulated, with impacts to KIDSpec performance observed using the Reduced Chi-Squared (RCS) value. Using dead pixel percentages from current instruments, the RCS result was found to only increase to 1.21 at worst for one of the designs simulated. SNR comparisons of object simulations between KSIM and X-Shooter's ETC were also simulated. KIDSpec offers a particular improvement over X-Shooter for short and faint observations. For a Seyfert galaxy ($m_{R}=21$) simulation with a 180s exposure, KIDSpec had an average SNR of 4.8, in contrast to 1.5 for X-Shooter. Using KSIM the design of KIDSpec can be optimised to improve the instrument further.

==> readme.txt <==
% readme.txt
%
% RASTI journal LaTeX package
% v1.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% RAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
